Spectral models for binary products: Unifying Subdwarfs and Wolf-Rayet stars as a sequence of stripped-envelope stars

Stars stripped of their envelope through interaction in a binary are generally not considered when accounting for ionizing radiation from stellar populations, despite the expectation that stripped stars emit hard ionizing radiation, form frequently and live 10-100 times longer than single massive stars. We compute the first grid of spectral models specially made for stars stripped in binaries for a range of progenitor masses (2-20$M_{\odot}$) and metallicities covering a wide range. For stripped stars with masses between 0.3-7$M_{\odot}$, we find high effective temperatures (20-100 kK, increasing with mass), small radii (0.2-1$R_{\odot}$) and high bolometric luminosities, comparable to that of their progenitor before stripping. The spectra show a continuous sequence that naturally bridges subdwarf-type stars and Wolf-Rayet like spectra. For intermediate masses we find hybrid spectral classes showing a mixture of absorption and emission lines. These appear for stars with mass loss rates of $10^{-8}-10^{-6}M_{\odot}$/yr, which have semi-transparent atmospheres. At low metallicity, substantial H-rich layers are left at the surface and we predict spectra that resemble O-type stars instead. We obtain spectra undistinguishable from subdwarfs for stripped stars with masses up to 1.7$M_{\odot}$, which questions whether the widely adopted canonical value of 0.47$M_{\odot}$ is uniformly valid. Increasing the observed sample of stripped stars will provide necessary tests for the physics of interaction, internal mixing and stellar winds. We investigate the feasibility to detect stripped stars next to an optically bright companion and recommend searches for their UV excess and possible emission lines, most notably HeII4686 in the optical and HeII1640 in the UV. Our models are publicly available for further investigations or inclusion in spectral synthesis simulations.

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA vers. 8.3, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2013
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v8.3 (December 2014)
%-----------------------------------------------------------------------

Main change in the 8.x versions 

A&A now accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

Changes between 8.2 and 8.3 
The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
Changes  between 8.1 and 8.2 
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!

All files are compressed in a single archive: aa-package.tar.gz

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

